Over-the-Air Beamforming Design for Full-Duplex Cell-Free Massive MIMO Systems

We study a full-duplex (FD) cell-free massive MIMO system where distributed access points (APs) operate in FD mode while user equipments (UEs) remain half-duplex. Although simultaneous uplink (UL) and downlink (DL) transmissions improve spectral efficiency, they introduce residual self-interference, AP-to-AP coupling, and UE-to-UE cross-link interference. Building on prior over-the-air distributed beamforming frameworks, we develop a fully distributed beamforming design based on iterative UL and DL pilot signaling under a joint UL and DL sum mean-square error criterion that explicitly accounts for these interference components. In FD operation, simultaneous UL and DL pilot transmissions cause UE-to-UE pilot leakage, which contaminates the reconstruction of the cross terms required for AP-specific beamforming design. To mitigate this effect, we introduce a pilot-domain projection of the received signals at the UEs, which suppresses the interference component and enables accurate cross-term reconstruction at the APs. In addition, best-response updates at the UEs are employed within the alternating optimization framework to improve convergence under strong UE-to-UE interference. Numerical results demonstrate faster convergence and higher effective sum rate, with particularly significant gains for strongly interfering UEs, compared with both separate UL and DL distributed OTA beamforming training schemes and designs based solely on local channel state information.

==> figures/fig1_data/data.txt <==
Itr,Proposed,Seperate,Local, HD
1,64.7830117857524,64.2996345790124,65.364736566505, 33.20
2,142.07408669455,137.685873826599,131.87316279804, 75.37
3,194.152469621618,182.826492282252,155.983681786527, 106.96
4,225.387033955797,207.846774792216,168.075856803564,124.48
5,240.543861265278,219.69053337157,175.220086203641,133.04
6,253.516886553062,230.051986684542,180.097274751913,143.4
7,262.627672067126,237.143975948946,183.57003244349,153
8,267.480259548747,240.875517848464,186.346623747517,156
9,271.259678942127,243.790237959911,188.634455424083,158
10,274.49135682104,246.333424020304,190.473225008713,160
11,277.534563833323,248.602880928827,192.097097781004,161
12,280.268909220912,250.644382875962,193.507143357599,162
13,282.761559761862,252.420792723842,194.726249829271,163
14,285.050187298024,254.149316555872,195.807651397765,164
15,287.048830156202,255.569113078754,196.797531452416,165
16,288.903070203326,256.932152352871,197.63449727017,166
17,290.708416154239,258.056195421826,198.350001664988,166.5
18,292.185144802118,259.111822055711,199.131792723919,167
19,293.645038136958,260.030438344178,199.807784590709,167.5
20,295.034552973876,260.890331050917,200.429274032379,168
21,296.248396473878,261.575257053759,200.933725033691,168.4
22,297.377428859917,262.189649347744,201.538538700946,168.8
23,298.481010122212,262.782609622029,202.018367277017,169.2
24,299.251078598941,263.380320898066,202.436312145233,169.4
25,300.384152126257,263.726012359151,202.919973131121,169.6
26,300.947923552907,264.218177213953,203.300535329427,169.8
27,301.750528443826,264.479321851904,203.632541530135,170.0
28,302.315511105393,264.765724650638,203.974234000844,170.2
29,302.997160784122,265.017929363987,204.332421205884,170.4
30,303.500992642715,265.268651378287,204.639379235142,170.6

==> figures/fig2_data/data_M_dl.txt <==
x,y
0,3.69841708463498
0.00624999999999998,4.58989755715969
0.0124999999999998,4.73315487297432
0.01875,4.84025121086591
0.025,4.93960634024629
0.03125,4.9985778590899
0.0374999999999999,5.04793717973562
0.0437500000000001,5.1054488269898
0.0499999999999999,5.16567901662244
0.0562499999999998,5.19901771941699
0.0624999999999999,5.22698936027931
0.0687499999999998,5.26998639070949
0.0749999999999998,5.2952408053454
0.08125,5.32540688520653
0.0874999999999999,5.36311810278586
0.0937499999999998,5.39115397852878
0.0999999999999999,5.41034644420277
0.10625,5.43221679032117
0.1125,5.44320747354249
0.11875,5.46466422007697
0.125,5.4797932407131
0.13125,5.50192128768627
0.1375,5.52497639017658
0.143749999999999,5.55473185577894
0.149999999999999,5.5636279125191
0.156249999999999,5.58005719690779
0.1625,5.59722687373938
0.168749999999999,5.62411104779974
0.174999999999999,5.64266290630202
0.181249999999999,5.65517244500045
0.187499999999999,5.67095518945227
0.193749999999999,5.69870390033291
0.199999999999999,5.71607486199651
0.206249999999999,5.72993803075178
0.212499999999999,5.7440264628687
0.218749999999999,5.76262084967893
0.224999999999999,5.77998231336145
0.231249999999998,5.79995106250085
0.237499999999998,5.80790112989503
0.243749999999998,5.81935810604388
0.249999999999998,5.82898426131115
0.256249999999998,5.84394778476117
0.262499999999998,5.86100506816538
0.268749999999998,5.86989608227455
0.274999999999998,5.8838409939982
0.281249999999998,5.9033823643524
0.287499999999998,5.9148521654208
0.293749999999997,5.92598027783421
0.299999999999997,5.94118749302224
0.306249999999997,5.95550430466255
0.312499999999997,5.97760357423197
0.318749999999997,5.99311057724612
0.324999999999997,6.01288515921044
0.331249999999997,6.03073875105659
0.337499999999996,6.04487625053839
0.343749999999996,6.05466508366556
0.349999999999996,6.06334204376171
0.356249999999996,6.07270660983932
0.362499999999996,6.0844677608564
0.368749999999996,6.10137846517337
0.374999999999996,6.1081502136599
0.381249999999996,6.11849862007395
0.387499999999995,6.12392312115443
0.393749999999995,6.13277570373246
0.399999999999995,6.13898712544191
0.406249999999995,6.15005680877735
0.412499999999995,6.16788289833106
0.418749999999995,6.1808788094326
0.424999999999995,6.19692400784923
0.431249999999994,6.21746778772862
0.437499999999994,6.22988217457969
0.443749999999994,6.2425892327827
0.449999999999994,6.25127747770477
0.456249999999994,6.25451061449464
0.462499999999994,6.26171601076464
0.468749999999994,6.27047716629691
0.474999999999994,6.27972345775261
0.481249999999993,6.29132218548532
0.487499999999993,6.30167136161511
0.493749999999993,6.30907061554635
0.499999999999993,6.31341454934675
0.506249999999993,6.32288800934752
0.512499999999993,6.33066538646791
0.518749999999993,6.3380038384044
0.524999999999993,6.35091932415503
0.531249999999994,6.35998969718004
0.537499999999994,6.36802863127382
0.543749999999994,6.38262614614124
0.549999999999994,6.39330580282388
0.556249999999994,6.40230592585564
0.562499999999994,6.41478241312999
0.568749999999994,6.4260790454733
0.574999999999994,6.43423971500245
0.581249999999994,6.44987034642773
0.587499999999994,6.46081788848768
0.593749999999994,6.46710042189128
0.599999999999994,6.48455908334739
0.606249999999994,6.49245828583059
0.612499999999994,6.50604660272062
0.618749999999994,6.52366825342323
0.624999999999994,6.5497244890689
0.631249999999994,6.56151901725083
0.637499999999994,6.57860068959683
0.643749999999994,6.58872857161219
0.649999999999995,6.60398613485543
0.656249999999994,6.61686496525095
0.662499999999995,6.63017195426372
0.668749999999995,6.64298226553563
0.674999999999995,6.66011687537307
0.681249999999995,6.67078335176939
0.687499999999995,6.68706498041665
0.693749999999995,6.70151342128863
0.699999999999995,6.72057648822669
0.706249999999995,6.73447762225406
0.712499999999995,6.74879012242362
0.718749999999995,6.75706407638108
0.724999999999995,6.7705743894275
0.731249999999995,6.78535296425719
0.737499999999995,6.8059475635191
0.743749999999995,6.819064669976
0.749999999999996,6.83076399641896
0.756249999999996,6.84534559473453
0.762499999999996,6.87365990830208
0.768749999999996,6.883508192096
0.774999999999996,6.89833778354498
0.781249999999996,6.90943759740247
0.787499999999996,6.93723167966091
0.793749999999996,6.95655940856629
0.799999999999996,6.97150829496441
0.806249999999997,6.98210925375483
0.812499999999997,7.00426264384446
0.818749999999997,7.02161455497576
0.824999999999997,7.04435772481171
0.831249999999997,7.05402389729653
0.837499999999997,7.07178005913816
0.843749999999998,7.09058726941949
0.849999999999998,7.11508267525114
0.856249999999998,7.14366780699588
0.862499999999998,7.1717879777901
0.868749999999998,7.19561158266757
0.874999999999998,7.21595739018687
0.881249999999998,7.24481485083036
0.887499999999998,7.27725753830068
0.893749999999998,7.31057861524101
0.899999999999999,7.32497114117485
0.906249999999999,7.34172307999422
0.912499999999999,7.38669591311092
0.918749999999999,7.42710793793388
0.924999999999999,7.47580671001478
0.931249999999999,7.51981001843709
0.937499999999999,7.54979591471163
0.943749999999999,7.59807772637296
0.949999999999999,7.64688075949786
0.956249999999999,7.71125295566878
0.962499999999999,7.76468201480396
0.96875,7.86024248382073
0.975,7.97120443371502
0.98125,8.08711248691786
0.9875,8.24797601038838
0.99375,8.47525210727818
1,8.94695161287797


==> figures/fig2_data/data_M_ul.txt <==
x,y
0,1.70456963428742
0.00624999999999998,2.53433970881706
0.0124999999999998,3.0251165161657
0.01875,3.44004511504881
0.025,3.73369439306602
0.03125,3.9390858819848
0.0374999999999999,4.12848681906947
0.0437500000000001,4.28872487361349
0.0499999999999999,4.40413423773931
0.0562499999999998,4.48422001524112
0.0624999999999999,4.54345324026548
0.0687499999999998,4.60315898713323
0.0749999999999998,4.65179711881018
0.08125,4.73504867344979
0.0874999999999999,4.79178924158426
0.0937499999999998,4.85759744018248
0.0999999999999999,4.908271410805
0.10625,4.97090383050014
0.1125,5.00704301139688
0.11875,5.05184299388343
0.125,5.12104510928669
0.13125,5.16181309782032
0.1375,5.18956276852121
0.143749999999999,5.21222794505296
0.149999999999999,5.23534869990898
0.156249999999999,5.25473196187195
0.1625,5.28371300357256
0.168749999999999,5.32380290698502
0.174999999999999,5.35403400601815
0.181249999999999,5.38116556089253
0.187499999999999,5.40605685987342
0.193749999999999,5.44098324954163
0.199999999999999,5.46674015821372
0.206249999999999,5.4924919798953
0.212499999999999,5.51485624935431
0.218749999999999,5.53305036733355
0.224999999999999,5.54513119072212
0.231249999999998,5.55751259827319
0.237499999999998,5.58023503121874
0.243749999999998,5.60954133015728
0.249999999999998,5.62955706796574
0.256249999999998,5.65312175206451
0.262499999999998,5.67132863541905
0.268749999999998,5.68878679826255
0.274999999999998,5.70212634904375
0.281249999999998,5.72471926485607
0.287499999999998,5.74600069778893
0.293749999999997,5.77104146091951
0.299999999999997,5.78666666381055
0.306249999999997,5.79877487016296
0.312499999999997,5.82196590241294
0.318749999999997,5.83142990643513
0.324999999999997,5.84988567208056
0.331249999999997,5.88108970352467
0.337499999999996,5.89541709168861
0.343749999999996,5.90704046507435
0.349999999999996,5.91885778943092
0.356249999999996,5.93975695210295
0.362499999999996,5.94805498544716
0.368749999999996,5.96991132336457
0.374999999999996,5.98777551978996
0.381249999999996,6.00454719782553
0.387499999999995,6.01898382520422
0.393749999999995,6.03225693345637
0.399999999999995,6.04820321144916
0.406249999999995,6.06241090163187
0.412499999999995,6.07049260071409
0.418749999999995,6.09245388231682
0.424999999999995,6.10792956479302
0.431249999999994,6.1138376713089
0.437499999999994,6.12516364063294
0.443749999999994,6.13351399228968
0.449999999999994,6.14778449645636
0.456249999999994,6.15956526439034
0.462499999999994,6.17866866905481
0.468749999999994,6.18283046989094
0.474999999999994,6.19859462613251
0.481249999999993,6.2056096761248
0.487499999999993,6.21793852095305
0.493749999999993,6.22630634727803
0.499999999999993,6.23645516261633
0.506249999999993,6.25146097439421
0.512499999999993,6.26026152651494
0.518749999999993,6.27132584180708
0.524999999999993,6.28663973745143
0.531249999999994,6.29789892202034
0.537499999999994,6.31717101850383
0.543749999999994,6.32544277439701
0.549999999999994,6.34172187909272
0.556249999999994,6.36209250133069
0.562499999999994,6.37655065462176
0.568749999999994,6.38840485243165
0.574999999999994,6.4036492263803
0.581249999999994,6.41770870595102
0.587499999999994,6.43205999680969
0.593749999999994,6.44396854848908
0.599999999999994,6.45594339660403
0.606249999999994,6.46521867642358
0.612499999999994,6.48948233147098
0.618749999999994,6.50426349121808
0.624999999999994,6.51657091864655
0.631249999999994,6.52795272257939
0.637499999999994,6.54914213580849
0.643749999999994,6.55834532729238
0.649999999999995,6.57260808911412
0.656249999999994,6.58467942444297
0.662499999999995,6.59776999647061
0.668749999999995,6.60574354683231
0.674999999999995,6.62764182619046
0.681249999999995,6.64052540067778
0.687499999999995,6.66037734002289
0.693749999999995,6.67830325874159
0.699999999999995,6.70333788000713
0.706249999999995,6.71106821485635
0.712499999999995,6.72264856797055
0.718749999999995,6.74710882029297
0.724999999999995,6.76701404601548
0.731249999999995,6.78784195307121
0.737499999999995,6.81443435578055
0.743749999999995,6.83811861191955
0.749999999999996,6.8534695765511
0.756249999999996,6.85938615861752
0.762499999999996,6.87310343758863
0.768749999999996,6.89319907611586
0.774999999999996,6.91594478515848
0.781249999999996,6.9315567503483
0.787499999999996,6.94402558049815
0.793749999999996,6.96284231819312
0.799999999999996,6.98601897592005
0.806249999999997,7.00423044066534
0.812499999999997,7.02395854838625
0.818749999999997,7.04412912767424
0.824999999999997,7.07425207193037
0.831249999999997,7.09404331762363
0.837499999999997,7.10802597457031
0.843749999999998,7.13217317054233
0.849999999999998,7.14658018991786
0.856249999999998,7.17684722026256
0.862499999999998,7.20131696844628
0.868749999999998,7.23423237133318
0.874999999999998,7.26264877835784
0.881249999999998,7.29248678268612
0.887499999999998,7.30917885924278
0.893749999999998,7.33055541346552
0.899999999999999,7.35938510446251
0.906249999999999,7.39694993678999
0.912499999999999,7.42013579008246
0.918749999999999,7.44590682855199
0.924999999999999,7.45857804603478
0.931249999999999,7.50853767629199
0.937499999999999,7.58212624941322
0.943749999999999,7.60239049015628
0.949999999999999,7.66888766204819
0.956249999999999,7.77162277083844
0.962499999999999,7.88057111150638
0.96875,7.96324519711679
0.975,8.08462033115215
0.98125,8.19633818741648
0.9875,8.31702502386101
0.99375,8.52937107106625
1,9.17812731997393


==> figures/fig2_data/data_b_dl.txt <==
x,y
0,6.60000028960668e-05
0.00624999999999998,0.0143939355652142
0.0124999999999998,0.0516453445761445
0.01875,0.0745906210614401
0.025,0.123050355355546
0.03125,0.20476381007499
0.0374999999999999,0.321372276433074
0.0437500000000001,0.412276617778343
0.0499999999999999,0.541663617614024
0.0562499999999998,0.67741149917657
0.0624999999999999,0.832812321619326
0.0687499999999998,0.953031107703734
0.0749999999999998,1.10871516298102
0.08125,1.30629156521987
0.0874999999999999,1.37212982026543
0.0937499999999998,1.49805884105064
0.0999999999999999,1.57870693611189
0.10625,1.65423011477934
0.1125,1.79008805066991
0.11875,1.88974112802667
0.125,1.97952425335945
0.13125,2.05179353472508
0.1375,2.21930155230871
0.143749999999999,2.3192588537305
0.149999999999999,2.41673412224767
0.156249999999999,2.49160846428227
0.1625,2.60498480294579
0.168749999999999,2.66913545773825
0.174999999999999,2.75183715878283
0.181249999999999,2.87281524001964
0.187499999999999,2.92839816896104
0.193749999999999,2.97828925912848
0.199999999999999,3.0846399532256
0.206249999999999,3.13298929240532
0.212499999999999,3.28414239096264
0.218749999999999,3.35743881216321
0.224999999999999,3.39790229479866
0.231249999999998,3.51516329368332
0.237499999999998,3.59839019702599
0.243749999999998,3.63785152341689
0.249999999999998,3.71613094331605
0.256249999999998,3.77712841237947
0.262499999999998,3.83051951974432
0.268749999999998,3.91938014248877
0.274999999999998,3.97343865940911
0.281249999999998,4.06316017497889
0.287499999999998,4.09427912104864
0.293749999999997,4.14649917130017
0.299999999999997,4.18841657192767
0.306249999999997,4.29827963580187
0.312499999999997,4.33797249816932
0.318749999999997,4.38482814506578
0.324999999999997,4.44211320444418
0.331249999999997,4.52586497034263
0.337499999999996,4.61039302315191
0.343749999999996,4.63981739575537
0.349999999999996,4.67003988965325
0.356249999999996,4.7546317724218
0.362499999999996,4.78531155166348
0.368749999999996,4.8294256391056
0.374999999999996,4.8694490709515
0.381249999999996,4.89976070439107
0.387499999999995,4.96519643358738
0.393749999999995,5.01046510262872
0.399999999999995,5.09407104077515
0.406249999999995,5.13925170398992
0.412499999999995,5.21207693022495
0.418749999999995,5.29186606112364
0.424999999999995,5.33172624527253
0.431249999999994,5.37902350844708
0.437499999999994,5.4294728807065
0.443749999999994,5.4538172884519
0.449999999999994,5.47526619070799
0.456249999999994,5.55488968819987
0.462499999999994,5.59117586160997
0.468749999999994,5.63246466252907
0.474999999999994,5.66830484895358
0.481249999999993,5.70755401289009
0.487499999999993,5.75802149032716
0.493749999999993,5.80792622946196
0.499999999999993,5.86747092541362
0.506249999999993,5.89732409644683
0.512499999999993,5.93577876544583
0.518749999999993,5.98969599634769
0.524999999999993,6.00373723762476
0.531249999999994,6.05491919504724
0.537499999999994,6.08827851103911
0.543749999999994,6.10877080796479
0.549999999999994,6.14038714664192
0.556249999999994,6.17596512999014
0.562499999999994,6.20700884269576
0.568749999999994,6.23992848497347
0.574999999999994,6.29546308504585
0.581249999999994,6.35200593843945
0.587499999999994,6.39336505872655
0.593749999999994,6.43697548241638
0.599999999999994,6.50660000149725
0.606249999999994,6.56120652665988
0.612499999999994,6.60399379119096
0.618749999999994,6.67368149193884
0.624999999999994,6.69954549680335
0.631249999999994,6.72408125304055
0.637499999999994,6.76547183214333
0.643749999999994,6.81318130837608
0.649999999999995,6.85374462496362
0.656249999999994,6.89415469970944
0.662499999999995,6.92298051052787
0.668749999999995,6.98235260594799
0.674999999999995,7.00758703697928
0.681249999999995,7.04866374474821
0.687499999999995,7.0858147387349
0.693749999999995,7.1330508677197
0.699999999999995,7.17981484096514
0.706249999999995,7.2109674536724
0.712499999999995,7.24955018095843
0.718749999999995,7.30055432880205
0.724999999999995,7.34937933975732
0.731249999999995,7.39066357097865
0.737499999999995,7.43865935055854
0.743749999999995,7.47495959858024
0.749999999999996,7.51632762597585
0.756249999999996,7.56589851854868
0.762499999999996,7.63022083478818
0.768749999999996,7.69699030684075
0.774999999999996,7.76429825782989
0.781249999999996,7.81812865223543
0.787499999999996,7.89515818386954
0.793749999999996,7.93215417080335
0.799999999999996,8.00210484351194
0.806249999999997,8.07533471136395
0.812499999999997,8.13019075448062
0.818749999999997,8.19210516234081
0.824999999999997,8.24570210897159
0.831249999999997,8.32377659454617
0.837499999999997,8.37611730242659
0.843749999999998,8.43348140979068
0.849999999999998,8.50776857858201
0.856249999999998,8.54265675393425
0.862499999999998,8.60212645633692
0.868749999999998,8.70158388234927
0.874999999999998,8.7685228707677
0.881249999999998,8.78940268565058
0.887499999999998,8.86081619997739
0.893749999999998,8.92694904719521
0.899999999999999,9.04180185533877
0.906249999999999,9.12983309558065
0.912499999999999,9.21301562253128
0.918749999999999,9.29179774075481
0.924999999999999,9.35190453229845
0.931249999999999,9.45465642445478
0.937499999999999,9.53449303393893
0.943749999999999,9.64512585647707
0.949999999999999,9.78332821487993
0.956249999999999,9.94610853994898
0.962499999999999,10.2031261226493
0.96875,10.4503705140085
0.975,10.6063614816928
0.98125,10.8281364894671
0.9875,11.0779592517066
0.99375,11.5469344339326
1,13.922910112469


==> figures/fig2_data/data_b_ul.txt <==
x,y
0,3.5157486451744
0.00624999999999998,5.14029821000073
0.0124999999999998,5.86050072029813
0.01875,6.61207141363037
0.025,6.96368381505564
0.03125,7.44012513555136
0.0374999999999999,7.64247148747747
0.0437500000000001,7.71907572292109
0.0499999999999999,7.87527886268373
0.0562499999999998,8.09741431486461
0.0624999999999999,8.18928645334691
0.0687499999999998,8.30653518525347
0.0749999999999998,8.37384561150076
0.08125,8.4586084414482
0.0874999999999999,8.50776069527291
0.0937499999999998,8.61297811490443
0.0999999999999999,8.6893531089607
0.10625,8.77714709135157
0.1125,8.85959123946332
0.11875,8.94478616135487
0.125,9.02270444305461
0.13125,9.08427902614062
0.1375,9.13679189524299
0.143749999999999,9.23750656099925
0.149999999999999,9.28000310464719
0.156249999999999,9.29885768735065
0.1625,9.39073626421329
0.168749999999999,9.44998007972404
0.174999999999999,9.48231992966937
0.181249999999999,9.57282028902802
0.187499999999999,9.60665237917875
0.193749999999999,9.66647112088005
0.199999999999999,9.73930586291092
0.206249999999999,9.78408454219608
0.212499999999999,9.82663167679037
0.218749999999999,9.85922564244664
0.224999999999999,9.92119340586132
0.231249999999998,9.96091428597116
0.237499999999998,10.0147068989715
0.243749999999998,10.0542244528749
0.249999999999998,10.1075758544883
0.256249999999998,10.1448878570273
0.262499999999998,10.1939639069686
0.268749999999998,10.2499542196162
0.274999999999998,10.2995821048654
0.281249999999998,10.3693928140712
0.287499999999998,10.3990834879414
0.293749999999997,10.4414603020153
0.299999999999997,10.4829868631905
0.306249999999997,10.5198031666355
0.312499999999997,10.5706925823664
0.318749999999997,10.6090656535878
0.324999999999997,10.6308608002982
0.331249999999997,10.6531450356416
0.337499999999996,10.6754929771817
0.343749999999996,10.7126663281761
0.349999999999996,10.7449671413757
0.356249999999996,10.7636613455318
0.362499999999996,10.8034737192987
0.368749999999996,10.8196078063677
0.374999999999996,10.8397830756237
0.381249999999996,10.8557660652033
0.387499999999995,10.875920575546
0.393749999999995,10.9085920648234
0.399999999999995,10.9331069980064
0.406249999999995,10.9654816617201
0.412499999999995,10.9861583230567
0.418749999999995,11.0111184079586
0.424999999999995,11.0343693452369
0.431249999999994,11.0487402246278
0.437499999999994,11.0713816308674
0.443749999999994,11.083411403962
0.449999999999994,11.0960031784982
0.456249999999994,11.1078934266609
0.462499999999994,11.1305567564859
0.468749999999994,11.1500978193314
0.474999999999994,11.1614306079546
0.481249999999993,11.169799253117
0.487499999999993,11.1856871075782
0.493749999999993,11.1998368830492
0.499999999999993,11.2159592033249
0.506249999999993,11.2344609701544
0.512499999999993,11.244222186206
0.518749999999993,11.2560448637798
0.524999999999993,11.2701170158464
0.531249999999994,11.2785736194897
0.537499999999994,11.297832607626
0.543749999999994,11.3067711330751
0.549999999999994,11.3167162902172
0.556249999999994,11.3283281834246
0.562499999999994,11.3372630818516
0.568749999999994,11.3440995057995
0.574999999999994,11.3573344828134
0.581249999999994,11.3662737901662
0.587499999999994,11.3756960351673
0.593749999999994,11.3863500845482
0.599999999999994,11.3939473500955
0.606249999999994,11.4047646043856
0.612499999999994,11.416940878383
0.618749999999994,11.4292147235856
0.624999999999994,11.4394631050966
0.631249999999994,11.4461204433631
0.637499999999994,11.4530939061407
0.643749999999994,11.4668844918744
0.649999999999995,11.4777680769352
0.656249999999994,11.4897801510823
0.662499999999995,11.4993225965475
0.668749999999995,11.5104913008585
0.674999999999995,11.5203177919553
0.681249999999995,11.530349641973
0.687499999999995,11.5401436027528
0.693749999999995,11.5480224234741
0.699999999999995,11.5618437869559
0.706249999999995,11.5780181227655
0.712499999999995,11.5836716566126
0.718749999999995,11.5942354657158
0.724999999999995,11.6091277419597
0.731249999999995,11.6200312420507
0.737499999999995,11.6304827546711
0.743749999999995,11.6377458465707
0.749999999999996,11.6432656285218
0.756249999999996,11.6515489108712
0.762499999999996,11.6601665071792
0.768749999999996,11.6677243489608
0.774999999999996,11.6762173444612
0.781249999999996,11.6821745418793
0.787499999999996,11.6939848372756
0.793749999999996,11.7019989882218
0.799999999999996,11.713546799144
0.806249999999997,11.7257134008823
0.812499999999997,11.7372665930972
0.818749999999997,11.7545273693855
0.824999999999997,11.7634549595211
0.831249999999997,11.7726635705298
0.837499999999997,11.7836151843026
0.843749999999998,11.790660737032
0.849999999999998,11.7993156770475
0.856249999999998,11.8147912076181
0.862499999999998,11.8273167462678
0.868749999999998,11.8452454478836
0.874999999999998,11.8542195851237
0.881249999999998,11.8614975985758
0.887499999999998,11.8786696325365
0.893749999999998,11.8895218171235
0.899999999999999,11.9068413916682
0.906249999999999,11.9188828680106
0.912499999999999,11.9301013901838
0.918749999999999,11.942106655247
0.924999999999999,11.9560885801771
0.931249999999999,11.9688763633802
0.937499999999999,11.9874619547399
0.943749999999999,12.0063770530185
0.949999999999999,12.0298330986699
0.956249999999999,12.0461431297387
0.962499999999999,12.0700306181541
0.96875,12.1052176054664
0.975,12.1398482020142
0.98125,12.2024853698962
0.9875,12.2589552364605
0.99375,12.3469406707999
1,12.6357567639652


==> figures/fig2_data/data_p_dl.txt <==
x,y
0,0.0040205875804103
0.00624999999999998,1.18843649169211
0.0124999999999998,3.14432466045478
0.01875,5.03202568920023
0.025,5.50048299076827
0.03125,5.67779074063747
0.0374999999999999,5.77421762654287
0.0437500000000001,5.8810257953834
0.0499999999999999,5.9801082536838
0.0562499999999998,6.06744281475411
0.0624999999999999,6.12424871790025
0.0687499999999998,6.20618210028298
0.0749999999999998,6.25464870193624
0.08125,6.30713012188239
0.0874999999999999,6.33516007604549
0.0937499999999998,6.35983939372043
0.0999999999999999,6.3982904656379
0.10625,6.42854865141443
0.1125,6.44870082808786
0.11875,6.47351686265922
0.125,6.50948499301119
0.13125,6.545024584119
0.1375,6.57274582293661
0.143749999999999,6.6009460956214
0.149999999999999,6.64475545937106
0.156249999999999,6.6553552665925
0.1625,6.68379061310458
0.168749999999999,6.70427327740612
0.174999999999999,6.73072918716658
0.181249999999999,6.75908690986458
0.187499999999999,6.78826497552961
0.193749999999999,6.80620875592415
0.199999999999999,6.82461409465086
0.206249999999999,6.83960047908522
0.212499999999999,6.87037080411954
0.218749999999999,6.90342114874799
0.224999999999999,6.92839735511048
0.231249999999998,6.96663866982964
0.237499999999998,6.99396654992764
0.243749999999998,7.0108652365734
0.249999999999998,7.03597955183757
0.256249999999998,7.04688061105587
0.262499999999998,7.0673229218838
0.268749999999998,7.0857624990009
0.274999999999998,7.1086396959962
0.281249999999998,7.13403066206204
0.287499999999998,7.14892986729445
0.293749999999997,7.16208849656721
0.299999999999997,7.17435500771845
0.306249999999997,7.1995461712567
0.312499999999997,7.23585849822171
0.318749999999997,7.25402119317513
0.324999999999997,7.28170672818762
0.331249999999997,7.30319955293794
0.337499999999996,7.32518633210231
0.343749999999996,7.34264363512152
0.349999999999996,7.36095224319999
0.356249999999996,7.3862726721792
0.362499999999996,7.39964350283964
0.368749999999996,7.41738008752014
0.374999999999996,7.44054882472626
0.381249999999996,7.46820879375389
0.387499999999995,7.48726120945396
0.393749999999995,7.50145679509649
0.399999999999995,7.52028184374155
0.406249999999995,7.53028073443556
0.412499999999995,7.54863917511282
0.418749999999995,7.56586558709322
0.424999999999995,7.57996682709246
0.431249999999994,7.59994396691686
0.437499999999994,7.62376061834193
0.443749999999994,7.64460330148034
0.449999999999994,7.65916096079387
0.456249999999994,7.68477990967013
0.462499999999994,7.70139001977159
0.468749999999994,7.71761680761176
0.474999999999994,7.73155745238659
0.481249999999993,7.74435271531143
0.487499999999993,7.76378900093318
0.493749999999993,7.78241541696201
0.499999999999993,7.80897601154309
0.506249999999993,7.83101954909767
0.512499999999993,7.84555428789055
0.518749999999993,7.85547960915405
0.524999999999993,7.86514401142035
0.531249999999994,7.88805278612427
0.537499999999994,7.90090508823481
0.543749999999994,7.91716103281445
0.549999999999994,7.93742081871375
0.556249999999994,7.95616230233737
0.562499999999994,7.98098404862051
0.568749999999994,8.00071747559709
0.574999999999994,8.02500594542702
0.581249999999994,8.03733467831543
0.587499999999994,8.05424151596576
0.593749999999994,8.07202887391206
0.599999999999994,8.09672366099673
0.606249999999994,8.12143727073827
0.612499999999994,8.15246147736412
0.618749999999994,8.17833186112135
0.624999999999994,8.20573233560703
0.631249999999994,8.21924493884658
0.637499999999994,8.24015114409747
0.643749999999994,8.28492722563281
0.649999999999995,8.30638919282383
0.656249999999994,8.32724571085666
0.662499999999995,8.35124420426712
0.668749999999995,8.36874344159798
0.674999999999995,8.39708426254561
0.681249999999995,8.42065473853685
0.687499999999995,8.43621573228496
0.693749999999995,8.4654194322779
0.699999999999995,8.48322209531126
0.706249999999995,8.50311243178927
0.712499999999995,8.53578018932594
0.718749999999995,8.57252124489153
0.724999999999995,8.59727008782276
0.731249999999995,8.60905273329993
0.737499999999995,8.63469352861394
0.743749999999995,8.65406005715982
0.749999999999996,8.70645684799124
0.756249999999996,8.71996645390478
0.762499999999996,8.74977050155568
0.768749999999996,8.78023103478996
0.774999999999996,8.81726781010938
0.781249999999996,8.83647726445413
0.787499999999996,8.87419377816465
0.793749999999996,8.89821021552466
0.799999999999996,8.92285678792444
0.806249999999997,8.96004455835325
0.812499999999997,9.00284822035509
0.818749999999997,9.03467130356457
0.824999999999997,9.08569988590856
0.831249999999997,9.11158355496745
0.837499999999997,9.16402699285416
0.843749999999998,9.19497406443849
0.849999999999998,9.22075990926369
0.856249999999998,9.27738002783197
0.862499999999998,9.31866027948324
0.868749999999998,9.3865298438884
0.874999999999998,9.44045008697996
0.881249999999998,9.4826476671752
0.887499999999998,9.51532161406322
0.893749999999998,9.57897502493299
0.899999999999999,9.63517194992004
0.906249999999999,9.68800528051347
0.912499999999999,9.76788672911191
0.918749999999999,9.82312452277048
0.924999999999999,9.90383158571671
0.931249999999999,9.98033791944885
0.937499999999999,10.0347066184179
0.943749999999999,10.1026932640802
0.949999999999999,10.1943587222515
0.956249999999999,10.3283007389433
0.962499999999999,10.4864022492158
0.96875,10.6016594009595
0.975,10.6938032357785
0.98125,10.966791653472
0.9875,11.4315732017661
0.99375,11.8339619703882
1,13.0074056056065


==> figures/fig2_data/data_p_ul.txt <==
x,y
0,3.07394462223924
0.00624999999999998,4.82876646818785
0.0124999999999998,5.54330377265444
0.01875,6.23320060043812
0.025,6.87332587008985
0.03125,7.11797707801614
0.0374999999999999,7.2858604229142
0.0437500000000001,7.51183425677685
0.0499999999999999,7.72303557419824
0.0562499999999998,7.92975219285994
0.0624999999999999,8.06223048501187
0.0687499999999998,8.15516195257225
0.0749999999999998,8.24759747549062
0.08125,8.31943326998198
0.0874999999999999,8.38318654738161
0.0937499999999998,8.50363127517021
0.0999999999999999,8.60125564328383
0.10625,8.67232105819405
0.1125,8.71485661108889
0.11875,8.7982488635227
0.125,8.88079869440188
0.13125,8.94770524592678
0.1375,9.0277166811094
0.143749999999999,9.11446428360173
0.149999999999999,9.1651882057908
0.156249999999999,9.21382488026972
0.1625,9.29670601856174
0.168749999999999,9.34815971018132
0.174999999999999,9.40546185295531
0.181249999999999,9.50152454307957
0.187499999999999,9.55522537037661
0.193749999999999,9.59643926510333
0.199999999999999,9.65143728982938
0.206249999999999,9.67651059615828
0.212499999999999,9.72476787872437
0.218749999999999,9.8101635951296
0.224999999999999,9.84917852101134
0.231249999999998,9.88230832102963
0.237499999999998,9.92519690542995
0.243749999999998,9.95606643655762
0.249999999999998,9.99167337744333
0.256249999999998,10.0272113711363
0.262499999999998,10.086196955064
0.268749999999998,10.128686009909
0.274999999999998,10.1654833023902
0.281249999999998,10.2101534447717
0.287499999999998,10.2649438584443
0.293749999999997,10.3177563607893
0.299999999999997,10.3476690320415
0.306249999999997,10.3648764148222
0.312499999999997,10.4160227376487
0.318749999999997,10.4493764693638
0.324999999999997,10.4791361971695
0.331249999999997,10.5240572690389
0.337499999999996,10.5402699389851
0.343749999999996,10.5723296602985
0.349999999999996,10.5957754314649
0.356249999999996,10.6147614196857
0.362499999999996,10.6415079093316
0.368749999999996,10.6705857734277
0.374999999999996,10.6907443578506
0.381249999999996,10.717760786032
0.387499999999995,10.7355653365452
0.393749999999995,10.7627684099491
0.399999999999995,10.7937948508438
0.406249999999995,10.8147023216116
0.412499999999995,10.8292594800454
0.418749999999995,10.8451280926286
0.424999999999995,10.8578076688303
0.431249999999994,10.8740063299483
0.437499999999994,10.8958474035449
0.443749999999994,10.9208987558385
0.449999999999994,10.9385321425519
0.456249999999994,10.9592420981883
0.462499999999994,10.9730162835979
0.468749999999994,10.9842416202863
0.474999999999994,11.0059152899283
0.481249999999993,11.029420170389
0.487499999999993,11.0397523954881
0.493749999999993,11.0580966543277
0.499999999999993,11.0694458006819
0.506249999999993,11.0915711762451
0.512499999999993,11.1065106286526
0.518749999999993,11.1216301617389
0.524999999999993,11.131334590735
0.531249999999994,11.147987874852
0.537499999999994,11.1654325178913
0.543749999999994,11.17642108701
0.549999999999994,11.1848439878144
0.556249999999994,11.1963518097024
0.562499999999994,11.2022690508487
0.568749999999994,11.2096103460041
0.574999999999994,11.2170148222537
0.581249999999994,11.2327787258606
0.587499999999994,11.2434450227402
0.593749999999994,11.2574093913392
0.599999999999994,11.2726642053153
0.606249999999994,11.2841519128538
0.612499999999994,11.2913004443511
0.618749999999994,11.2975883477763
0.624999999999994,11.3097160735645
0.631249999999994,11.3230750333314
0.637499999999994,11.3341514531651
0.643749999999994,11.3435612375379
0.649999999999995,11.356993652358
0.656249999999994,11.3717639882312
0.662499999999995,11.3854101902489
0.668749999999995,11.391447197734
0.674999999999995,11.3976083305918
0.681249999999995,11.4118495520368
0.687499999999995,11.4258327633663
0.693749999999995,11.4331245982313
0.699999999999995,11.443619864302
0.706249999999995,11.453795650788
0.712499999999995,11.4649879362696
0.718749999999995,11.4724439889709
0.724999999999995,11.4865333648953
0.731249999999995,11.4968244258743
0.737499999999995,11.5057603174409
0.743749999999995,11.5223622917526
0.749999999999996,11.5306929716934
0.756249999999996,11.5359250223496
0.762499999999996,11.5499737055401
0.768749999999996,11.5646555523322
0.774999999999996,11.5745939092791
0.781249999999996,11.5854127636309
0.787499999999996,11.5933996196216
0.793749999999996,11.6056403647751
0.799999999999996,11.6204318372063
0.806249999999997,11.6287153728323
0.812499999999997,11.6445003213381
0.818749999999997,11.6600032884919
0.824999999999997,11.6663208334812
0.831249999999997,11.6750330656823
0.837499999999997,11.6893562747944
0.843749999999998,11.7022323532308
0.849999999999998,11.716914946838
0.856249999999998,11.7238402548896
0.862499999999998,11.7389472557389
0.868749999999998,11.7482572027875
0.874999999999998,11.7574651664196
0.881249999999998,11.7716177278444
0.887499999999998,11.7820434672739
0.893749999999998,11.7931184003866
0.899999999999999,11.8056021586686
0.906249999999999,11.8219825510316
0.912499999999999,11.83534962384
0.918749999999999,11.8475056229017
0.924999999999999,11.8654783640355
0.931249999999999,11.8803998453359
0.937499999999999,11.9066210133402
0.943749999999999,11.9194954418486
0.949999999999999,11.9464775184986
0.956249999999999,11.9651371550731
0.962499999999999,11.988311313862
0.96875,12.0185294537661
0.975,12.0397778112938
0.98125,12.0680030309897
0.9875,12.1325981807018
0.99375,12.2304953693589
1,12.5947332757938


==> figures/fig3_data/data.txt <==
Res,Proposed,Seperate,Local
1000,138.838412916771,130.172462504964,126.034814883514
2000,182.813334561611,167.94019403211,147.184872411059
3000,204.841644334874,185.88200524111,157.044823583669
4000,218.506223159849,197.303787989523,163.010188809819
5000,227.330512941305,205.271825581408,167.264729475771
6000,233.242786326508,210.583850642664,170.525547703371
7000,238.133853929685,214.448032461661,173.112534520616
8000,241.963633616377,217.751468135012,175.235367008016
9000,245.218749763683,220.386375115759,177.070835910134
10000,248.226913892524,222.726761400174,178.645794747735

